On the origin and properties of dipolar recoil force and torque

The recoil optical force and torque acting on an electromagnetic dipole are typically derived by computing the imbalance in radiated linear and angular electromagnetic momentum coming from the source, using Maxwell stress tensor integration. This quantifies the recoil's outcome without revealing its physical origin or the underlying forces that produce it. The recoil force and torque exist even in the absence of external illumination, such that an isolated dipole emitter can experience them. In contrast to the other terms, the recoil terms are odd under time reversal. To clarify their nature and properties, we re-derive the recoil force from first principles using the total Lorentz force on a system of charges that form a simultaneous electric and magnetic dipole. The results agree with the standard momentum-based derivation and reveal their ultimate origin from retardation effects -- arising from the finite speed of light -- in the mutual interactions between charges. This result provides fundamental insight into the recoil mechanism, offering a clearer conceptual foundation for future theoretical and experimental studies of light-induced forces.

==> figures/dipoles.tikz <==
\begin{tikzpicture}[
  line cap=round,line join=round,>=Latex,thick,
  dot/.style={circle,draw,fill,text=white,font=\bfseries\sffamily,
              inner sep=0pt,minimum size=12pt},
  axes/.style={gray!65,dashed},
  vec/.style={-{Latex[length=\arrowLen]},very thick}
]

% ==== colours ====
\colorlet{positive}{red}
\colorlet{negative}{blue}
\colorlet{north}{green!55!black}
\colorlet{south}{orange}

% ==== parameters ====
\def\R{1.0}           % circle radius
\def\arrowLen{3mm}    % arrowhead length
\def\arrowPos{0.90}   % arrow position (0..1, CCW from +x)
\def\labelOffset{2.5em} % distance of ω label from rim
\pgfmathsetmacro{\insetFrac}{0.3}  % fraction of R to inset vector tips
\pgfmathsetmacro{\inset}{\insetFrac*\R}
% ---- circle with arrowhead ----
\draw[
  very thick,
  postaction={decorate,decoration={
    markings,
    mark=at position \arrowPos with {
      \arrow{Latex[length=\arrowLen]}
      % save arrowhead coordinate
      \coordinate (arrowTip) at (0,0);
    }
  }}
] (0,0) circle (\R);

% ---- axes (optional) ----
\draw[axes] (-\R,0)--(\R,0);
\draw[axes] (0,-\R)--(0,\R);

% ---- points ----
\coordinate (pos) at (\R,0);
\coordinate (neg) at (-\R,0);
\coordinate (N)   at (0,\R);
\coordinate (S)   at (0,-\R);

% ---- dots ----
\node[dot,draw=positive,fill=positive] at (pos) {+};
\node[dot,draw=negative,fill=negative] at (neg) {\textbf{\textminus}};
\node[dot,draw=north,  fill=north  ]   at (N)   {N};
\node[dot,draw=south,  fill=south  ]   at (S)   {S};

% ---- ω label near arrow ----
% compute label angle (arrowPos * 360° CCW)
\pgfmathsetmacro{\angle}{360*\arrowPos}
\node at ({\angle}:\R+\labelOffset) {${\omega}$};

% ==== dipole vectors ====
% Electric dipole p: from - to +
\draw[vec,blue!55!black] (0,0) -- (\R-\inset,0)
  node[midway,above=0pt] {$\Re\vc{p}$};
  

% Magnetic dipole m: from S to N
\draw[vec,red!55!black] (0,0) -- (0,\R-\inset)
  node[midway,left=0pt] {$\Re\vc{m}$};


\end{tikzpicture}

==> figures/retardation.tikz <==
\begin{tikzpicture}[
  line cap=round,line join=round,>=Latex,thick,
  dot/.style={circle,draw,fill,text=white,font=\bfseries\sffamily\footnotesize,
              inner sep=0pt,minimum size=7pt},
  axes/.style={gray!65,dashed},
  vec/.style={-{Latex[length=\arrowLen]},very thick}
]

% ==== colours ====
\colorlet{positive}{red}
\colorlet{negative}{blue}
\colorlet{obs}{green!55!black}
\colorlet{ret}{magenta!70!black}

% ==== parameters ====
\def\R{1.0}           % circle radius
\def\arrowLen{2mm}    % arrowhead length
\def\arrowPos{0.90}   % arrow position (0..1, CCW from +x)
\def\labelOffset{2em} % distance of ω label from rim
\def\gap{2.2} % panel separation
\pgfmathsetmacro{\insetFrac}{0.3}  % fraction of R to inset vector tips
\pgfmathsetmacro{\inset}{\insetFrac*\R}

% --- retardation controls ---
\def\sense{1}    % +1 = CCW motion, -1 = CW motion
\def\dLea{15}    % degrees ahead/behind of 90° for the leading point (sign via \sense)
\def\dTra{25}    % degrees ahead/behind of -90° for the trailing point (sign via \sense)

\begin{scope}[shift={(-\gap/2,0)}]


% ---- circle with arrowhead ----
\draw[very thick,
  postaction={decorate,decoration={
    markings,
    mark=at position \arrowPos with {
      \arrow{Latex[length=1.5*\arrowLen]}
      % save arrowhead coordinate
      \coordinate (arrowTip) at (0,0);
    }
  }}] (0,0) circle (\R);
  % ---- ω label near arrow ----
% compute label angle (arrowPos * 360° CCW)
\pgfmathsetmacro{\angle}{360*\arrowPos}
\node[below=5pt, right] at ({\angle}:\R) {${\omega}$};
% ---- axes (optional) ----
\draw[axes] (-\R,0)--(\R,0);
\draw[axes] (0,-\R)--(0,\R);

\fill[ret!25,draw=ret]
    ({0.33*cos(-90)},{0.33*sin(-90)})
       arc[start angle=-90,end angle=-90- \sense*\dTra,radius=0.33] -- (0,0) -- cycle;
\fill[red!25,draw=red]
    ({0.23*cos(0)},{0.23*sin(0)})
       arc[start angle=0,end angle=-90,radius=0.23] -- (0,0) -- cycle;

% ---- points ----
\coordinate (obs) at (\R,0);
% Base angles: top = 90°, bottom = -90°
\coordinate (tra) at ({-90 - \sense*\dTra}:\R);  % trailing (lagging behind motion)
% ---- dots ----
\node[dot,draw=obs,fill=obs] at (obs) {};
\node[dot,draw=ret,fill=ret] at (tra) {};
\node[dot,draw=ret,fill=ret,semitransparent] at ({-90}:\R) {};
% ---- retarded position vectors (inset so arrowheads don't hit the dots) ----
\draw[vec,shorten >=\inset] (0,0) -- (tra)node[midway,left=18pt, above=11pt] {$\vc{r}_i(t-\upDelta t_{ij})$};
\draw[vec,blue!55!black] (tra) -- (obs)
  node[midway,right=2pt,below=2pt] {$\vcrc_{ij}$};
% ---- labels for the charges (placed slightly outside the rim, along the radius) ----
\node[text=ret] at ($(0,0)!1.30!(tra)$) {trailing charge};
\draw[vec,obs!40!black,shorten >=\inset] (0,0) -- (obs)
  node[midway,above=0pt] {$\vc{r}_j(t)$};
\node[text=ret] at ({-.45},{-.45}) {$\omega\upDelta{t}_{ij}$};
\node[text=red] at ({.3},{-.25}) {$\upDelta\alpha_{ij}$};
  % \node[lab] at ({0.90*cos(235)},{0.90*sin(235)}) {};
\end{scope}

\begin{scope}[shift={( \gap/2,0)}]



% ---- circle with arrowhead ----
\draw[very thick,
  postaction={decorate,decoration={
    markings,
    mark=at position \arrowPos with {
      \arrow{Latex[length=1.5*\arrowLen]}
      % save arrowhead coordinate
      \coordinate (arrowTip) at (0,0);
    }
  }}] (0,0) circle (\R);
  % ---- ω label near arrow ----
% compute label angle (arrowPos * 360° CCW)
\pgfmathsetmacro{\angle}{360*\arrowPos}
\node[below=5pt, right] at ({\angle}:\R) {${\omega}$};
% ---- axes (optional) ----
\draw[axes] (-\R,0)--(\R,0);
\draw[axes] (0,-\R)--(0,\R);

\fill[ret!25,draw=ret]
    ({0.33*cos(90- \sense*\dLea)},{0.33*sin(90- \sense*\dLea)})
       arc[start angle=90- \sense*\dLea,end angle=90,radius=0.33] -- (0,0) -- cycle;
\fill[red!25,draw=red]
    ({0.23*cos(0)},{0.23*sin(0)})
       arc[start angle=0,end angle=90,radius=0.23] -- (0,0) -- cycle;
       
% ---- points ----
\coordinate (obs) at (\R,0);
% Base angles: top = 90°, bottom = -90°
\coordinate (lea) at ({ 90 - \sense*\dLea}:\R);  % leading (ahead along motion)
% ---- dots ----
\node[dot,draw=obs,fill=obs] at (obs) {};
\node[dot,draw=ret,fill=ret] at (lea) {};
\node[dot,draw=ret,fill=ret,semitransparent] at ({90}:\R) {};
% ---- retarded position vectors (inset so arrowheads don't hit the dots) ----
\draw[vec,shorten >=\inset] (0,0) -- (lea) node[midway,left=32pt, above=-10pt,fill=none, inner sep=1pt] {$\vc{r}_i(t-\upDelta t_{ij})$};
\draw[vec,blue!55!black] (lea) -- (obs)
  node[midway,right=2pt,above=0pt] {$\vcrc_{ij}$};
\draw[vec,obs!40!black,shorten >=\inset] (0,0) -- (obs)
  node[midway,below=0pt] {$\vc{r}_j(t)$};
% ---- labels for the charges (placed slightly outside the rim, along the radius) ----
\node[text=ret] at ($(0,0)!1.30!(lea)$) {leading charge};
\node[text=ret] at ({-.25},{.25}) {$\omega\upDelta{t}_{ij}$};
\node[text=red] at ({.35},{.25}) {$\upDelta\alpha_{ij}$};
% \node[text=ret,fill=white,inner sep=1pt] at ({-.3},{-.2}) {$\upDelta\alpha^+-\omega\upDelta{t}$};
\end{scope}


\end{tikzpicture}
